GPU Volume Rendering with Hierarchical Compression Using VDB

We propose a compression-based approach to GPU rendering of large volumetric data using OpenVDB and NanoVDB. We use OpenVDB to create a lossy, fixed-rate compressed representation of the volume on the host, and use NanoVDB to perform fast, low-overhead, and on-the-fly decompression during rendering. We show that this approach is fast, works well even in a (incoherent) Monte Carlo path tracing context, can significantly reduce the memory requirements of volume rendering, and can be used as an almost drop-in replacement into existing 3D texture-based renderers.

==> scripts/distance.csv <==
rate,dist1,dist2,dist3
0.01,14.1,13.8,14.1
0.02,14.8,14.5,14.9
0.03,15.6,15.4,15.7
0.04,16.2,16.3,16.5
0.05,16.8,17.2,17.3
0.06,17.6,18.2,18.2
0.07,18.7,19.3,19.2
0.08,19.8,20.6,20.7
0.09,20.8,22.0,22.9
0.1,22.1,23.9,25.2
0.11,22.8,26.9,27.6
0.12,22.8,29.5,31.3
0.13,22.9,29.9,31.8
0.14,22.9,30.3,32.4
0.15,23.0,30.7,33.0
0.16,23.0,31.1,33.8
0.17,23.1,31.5,34.6
0.18,23.2,36.2,36.9
0.19,23.3,48.9,49.3
0.2,23.4,81.9,82.2

==> scripts/milan-fps.csv <==
Size,Times,MemTotal,MemAvg,GPU
500,0.04,3.518,3.518,1
1000,0.059,6.981,6.981,1
2000,0.201,35.593,35.593,1
3000,0.222,119.541,29.885,4
3500,0.54,163.663,20.458,8


==> scripts/nvdb-mse.csv <==
rate,aneurism,heptane,cloud,airplane,airplanef,galaxy
1,0.00188,0.008726,0.041227,7.55E-09,0.000176,2.70E-14
2,0.000866,0.005211,0.03508,7.22E-09,2.89E-05,5.22E-15
3,7.08E-05,0.003214,0.028965,7.09E-09,6.75E-06,2.31E-15
4,2.43E-05,0.002228,0.02363,7.00E-09,1.73E-06,1.35E-15
5,1.05E-05,0.001676,0.019021,6.93E-09,4.20E-07,8.99E-16
6,5.70E-06,0.001312,0.015039,6.85E-09,8.35E-08,6.48E-16
7,3.63E-06,0.001056,0.011653,6.78E-09,1.06E-08,4.90E-16
8,2.50E-06,0.000848,0.008753,6.72E-09,4.75E-10,3.82E-16
9,1.74E-06,0.000675,0.006267,6.65E-09,1.71E-13,3.06E-16
10,1.25E-06,0.000539,0.004089,6.58E-09,0,2.49E-16
11,8.64E-07,0.000433,0.00205,6.51E-09,0,2.05E-16
12,6.08E-07,0.000343,0.001116,6.44E-09,0,1.71E-16
13,4.19E-07,0.000265,0.001022,6.36E-09,0,1.44E-16
14,2.73E-07,0.0002,0.00094,6.29E-09,0,1.22E-16
15,1.69E-07,0.000145,0.00086,6.22E-09,0,1.04E-16
16,9.88E-08,9.93E-05,0.000781,6.14E-09,0,8.96E-17
17,5.43E-08,6.70E-05,0.000702,6.07E-09,0,7.71E-17
18,2.50E-08,4.22E-05,0.000241,6.00E-09,0,6.67E-17
19,8.91E-09,2.48E-05,1.29E-05,5.92E-09,0,5.77E-17
20,2.13E-09,1.26E-05,6.44E-09,5.85E-09,0,5.01E-17


==> scripts/nvdb-psnr.csv <==
rate,aneurism,heptane,cloud,airplane,airplanef,galaxy
1,27.3,20.6,13.8,81.2,37.5,135.7
2,30.6,22.8,14.5,81.4,45.4,142.8
3,41.5,24.9,15.4,81.5,51.7,146.4
4,46.1,26.5,16.3,81.5,57.6,148.7
5,49.8,27.8,17.2,81.6,63.8,150.5
6,52.4,28.8,18.2,81.6,70.8,151.9
7,54.4,29.8,19.3,81.7,79.7,153.1
8,56.0,30.7,20.6,81.7,93.2,154.2
9,57.6,31.7,22.0,81.8,127.7,155.1
10,59.0,32.7,23.9,81.8,,156.0
11,60.6,33.6,26.9,81.9,,156.9
12,62.2,34.6,29.5,81.9,,157.7
13,63.8,35.8,29.9,82.0,,158.4
14,65.6,37.0,30.3,82.0,,159.1
15,67.7,38.4,30.7,82.1,,159.8
16,70.1,40.0,31.1,82.1,,160.5
17,72.7,41.7,31.5,82.2,,161.1
18,76.0,43.7,36.2,82.2,,161.8
19,80.5,46.1,48.9,82.3,,162.4
20,86.7,49.0,81.9,82.3,,163.0


==> scripts/zfp-mse.csv <==
rate,aneurism,heptane,cloud,airplane,airplanef,galaxy
1,0.003271,0.011504,0.04657,4.43E-08,0.000863,2.74E-08
2,0.003271,0.011504,0.04657,4.44E-08,0.000863,2.74E-08
3,1.53E-03,0.001794,0.003818,5.65E-08,0.000478,3.08E-08
4,9.24E-04,0.000999,0.001245,5.11E-08,0.000348,2.38E-08
5,6.69E-04,0.000569,0.000723,4.23E-08,0.000268,2.10E-08
6,5.52E-04,0.000442,0.000523,3.84E-08,0.000232,1.91E-08
7,4.67E-04,0.000343,0.000425,3.56E-08,0.000211,1.75E-08
8,4.23E-04,0.000291,0.000322,3.40E-08,0.000196,1.66E-08
9,3.76E-04,0.000249,0.000289,3.18E-08,0.00018,1.52E-08
10,3.49E-04,0.00022,0.000286,3.09E-08,0.000172,1.46E-08
11,3.17E-04,0.000199,0.000249,2.91E-08,0.00016,1.38E-08
12,2.91E-04,0.000177,0.000216,2.74E-08,0.00015,1.30E-08
13,2.63E-04,0.000154,0.000191,2.57E-08,0.000139,1.21E-08
14,2.42E-04,0.000138,0.000191,2.41E-08,0.000129,1.14E-08
15,2.24E-04,0.000125,0.000164,2.26E-08,0.00012,1.06E-08
16,2.07E-04,0.000113,0.000151,2.11E-08,0.000111,9.80E-09
17,1.92E-04,0.000103,0.000142,1.96E-08,0.000102,9.05E-09
18,1.78E-04,9.41E-05,0.000133,1.82E-08,9.52E-05,8.31E-09
19,1.65E-04,8.59E-05,0.000123,1.70E-08,8.88E-05,7.70E-09
20,1.53E-04,7.87E-05,0.000115,1.59E-08,8.33E-05,7.17E-09


==> scripts/zfp-psnr.csv <==
rate,aneurism,heptane,cloud,airplane,airplanef,galaxy
1,24.9,19.4,13.3,73.5,30.6,75.6
2,24.9,19.4,13.3,73.5,30.6,75.6
3,28.2,27.5,24.2,72.5,33.2,75.1
4,30.3,30.0,29.1,72.9,34.6,76.2
5,31.7,32.4,31.4,73.7,35.7,76.8
6,32.6,33.5,32.8,74.2,36.3,77.2
7,33.3,34.6,33.7,74.5,36.8,77.6
8,33.7,35.4,34.9,74.7,37.1,77.8
9,34.2,36.0,35.4,75.0,37.5,78.2
10,34.6,36.6,35.4,75.1,37.6,78.4
11,35.0,37.0,36.0,75.4,38.0,78.6
12,35.4,37.5,36.7,75.6,38.2,78.9
13,35.8,38.1,37.2,75.9,38.6,79.2
14,36.2,38.6,37.2,76.2,38.9,79.4
15,36.5,39.0,37.9,76.5,39.2,79.7
16,36.8,39.5,38.2,76.8,39.6,80.1
17,37.2,39.9,38.5,77.1,39.9,80.4
18,37.5,40.3,38.8,77.4,40.2,80.8
19,37.8,40.7,39.1,77.7,40.5,81.1
20,38.2,41.0,39.4,78.0,40.8,81.4

